A general inertial proximal point method for mixed variational inequality problem

In this paper, we first propose a general inertial proximal point method for the mixed variational inequality (VI) problem. Based on our knowledge, without stronger assumptions, convergence rate result is not known in the literature for inertial type proximal point methods. Under certain conditions, we are able to establish the global convergence and a $o(1/k)$ convergence rate result (under certain measure) of the proposed general inertial proximal point method. We then show that the linearized alternating direction method of multipliers (ADMM) for separable convex optimization with linear constraints is an application of a general proximal point method, provided that the algorithmic parameters are properly chosen. As byproducts of this finding, we establish global convergence and $O(1/k)$ convergence rate results of the linearized ADMM in both ergodic and nonergodic sense. In particular, by applying the proposed inertial proximal point method for mixed VI to linearly constrained separable convex optimization, we obtain an inertial version of the linearized ADMM for which the global convergence is guaranteed. We also demonstrate the effect of the inertial extrapolation step via experimental results on the compressive principal component pursuit problem.

==> results/18-Jul-2014/ratios.dat <==
0.74
 0.75
 0.75
 0.70
 0.71
 0.69
 0.64
 0.56
 0.64
 0.74
 0.75
 0.74
 0.73
 0.73
 0.73
 0.69
 0.67
 0.69
 1.00
 1.00
 1.00
 0.73
 0.74
 0.73
 0.70
 0.69
 0.70
 

==> results/18-Jul-2014/test.dat <==


$5$   &   1\%   &   $(40\%,20.26)$  &  pdct & 2.50e-5 & 4.73e-5 & 269.0 & 1.47e-5 & 3.66e-5 & 206.0 & 0.77\\\cline{4-11}

   &      &     &  pfft & 8.71e-6 & 2.50e-5 & 220.0 & 1.36e-5 & 4.34e-5 & 171.0 & 0.78\\\cline{4-11}

   &      &     &  pwht & 3.13e-5 & 5.81e-5 & 263.0 & 1.81e-5 & 4.26e-5 & 202.0 & 0.77\\\cline{3-11}

   &      &   $(60\%,30.39)$  &  pdct & 1.23e-5 & 2.32e-5 & 189.0 & 1.54e-5 & 2.30e-5 & 137.0 & 0.72\\\cline{4-11}

   &      &     &  pfft & 9.32e-6 & 1.95e-5 & 148.0 & 1.32e-5 & 2.85e-5 & 106.0 & 0.72\\\cline{4-11}

   &      &     &  pwht & 9.53e-6 & 2.04e-5 & 159.0 & 8.54e-6 & 2.06e-5 & 118.0 & 0.74\\\cline{3-11}

   &      &   $(80\%,40.52)$  &  pdct & 3.02e-6 & 7.05e-6 & 90.0 & 3.86e-6 & 1.15e-5 & 62.0 & 0.69\\\cline{4-11}

   &      &     &  pfft & 2.96e-6 & 7.67e-6 & 65.0 & 5.12e-6 & 1.20e-5 & 42.0 & 0.65\\\cline{4-11}

   &      &     &  pwht & 5.11e-6 & 7.98e-6 & 87.0 & 7.07e-6 & 1.04e-5 & 61.0 & 0.70\\\cline{2-11}

   &   5\%   &   $(40\%,6.70)$  &  pdct & 1.07e-5 & 4.04e-5 & 409.0 & 1.00e-5 & 3.66e-5 & 321.0 & 0.78\\\cline{4-11}

   &      &     &  pfft & 1.34e-5 & 4.60e-5 & 351.0 & 1.10e-5 & 3.72e-5 & 280.0 & 0.80\\\cline{4-11}

   &      &     &  pwht & 1.03e-5 & 4.20e-5 & 411.0 & 1.04e-5 & 3.78e-5 & 323.0 & 0.79\\\cline{3-11}

   &      &   $(60\%,10.04)$  &  pdct & 8.08e-6 & 2.93e-5 & 191.0 & 5.29e-6 & 1.95e-5 & 150.0 & 0.79\\\cline{4-11}

   &      &     &  pfft & 7.71e-6 & 3.29e-5 & 187.0 & 5.05e-6 & 1.92e-5 & 137.0 & 0.73\\\cline{4-11}

   &      &     &  pwht & 8.58e-6 & 2.60e-5 & 204.0 & 5.26e-6 & 2.01e-5 & 151.0 & 0.74\\\cline{3-11}

   &      &   $(80\%,13.39)$  &  pdct & 6.02e-6 & 1.51e-5 & 106.0 & 3.67e-6 & 1.49e-5 & 78.0 & 0.74\\\cline{4-11}

   &      &     &  pfft & 5.69e-6 & 1.58e-5 & 100.0 & 3.51e-6 & 1.50e-5 & 71.0 & 0.71\\\cline{4-11}

   &      &     &  pwht & 5.34e-6 & 1.02e-5 & 107.0 & 3.96e-6 & 1.53e-5 & 78.0 & 0.73\\\cline{2-11}

   &   10\%   &   $(40\%,3.64)$  &  pdct & 2.72e-2 & 7.56e-2 & \mc{1}{|c||}{---} & 1.21e-5 & 4.04e-5 & 887.0 & ---\\\cline{4-11}

   &      &     &  pfft & 1.53e-5 & 5.22e-5 & 756.0 & 1.22e-5 & 4.12e-5 & 563.0 & 0.74\\\cline{4-11}

   &      &     &  pwht & 2.32e-2 & 6.44e-2 & \mc{1}{|c||}{---} & 1.22e-5 & 4.02e-5 & 864.0 & ---\\\cline{3-11}

   &      &   $(60\%,5.47)$  &  pdct & 8.47e-6 & 2.93e-5 & 345.0 & 7.20e-6 & 2.55e-5 & 244.0 & 0.71\\\cline{4-11}

   &      &     &  pfft & 9.05e-6 & 3.35e-5 & 310.0 & 7.43e-6 & 2.38e-5 & 241.0 & 0.78\\\cline{4-11}

   &      &     &  pwht & 8.74e-6 & 3.07e-5 & 344.0 & 7.90e-6 & 2.47e-5 & 244.0 & 0.71\\\cline{3-11}

   &      &   $(80\%,7.29)$  &  pdct & 7.99e-6 & 1.85e-5 & 170.0 & 6.71e-6 & 1.91e-5 & 124.0 & 0.73\\\cline{4-11}

   &      &     &  pfft & 8.08e-6 & 2.02e-5 & 160.0 & 6.17e-6 & 1.52e-5 & 116.0 & 0.72\\\cline{4-11}

   &      &     &  pwht & 8.00e-6 & 1.88e-5 & 170.0 & 6.69e-6 & 1.85e-5 & 124.0 & 0.73\\\cline{1-11}

$10$   &   1\%   &   $(40\%,13.59)$  &  pdct & 2.26e-5 & 5.31e-5 & 341.0 & 1.96e-5 & 5.85e-5 & 251.0 & 0.74\\\cline{4-11}

   &      &     &  pfft & 2.14e-5 & 4.89e-5 & 331.0 & 2.37e-5 & 6.37e-5 & 238.0 & 0.72\\\cline{4-11}

   &      &     &  pwht & 2.49e-5 & 6.29e-5 & 337.0 & 1.81e-5 & 5.52e-5 & 253.0 & 0.75\\\cline{3-11}

   &      &   $(60\%,20.38)$  &  pdct & 2.64e-5 & 4.49e-5 & 203.0 & 1.39e-5 & 3.33e-5 & 146.0 & 0.72\\\cline{4-11}

   &      &     &  pfft & 1.28e-5 & 3.28e-5 & 159.0 & 8.82e-6 & 2.90e-5 & 116.0 & 0.73\\\cline{4-11}

   &      &     &  pwht & 3.02e-5 & 5.61e-5 & 194.0 & 1.28e-5 & 3.28e-5 & 140.0 & 0.72\\\cline{3-11}

   &      &   $(80\%,27.18)$  &  pdct & 3.16e-6 & 1.05e-5 & 107.0 & 1.15e-5 & 2.56e-5 & 69.0 & 0.64\\\cline{4-11}

   &      &     &  pfft & 4.21e-6 & 1.35e-5 & 77.0 & 7.08e-6 & 1.93e-5 & 46.0 & 0.60\\\cline{4-11}

   &      &     &  pwht & 1.56e-5 & 2.61e-5 & 94.0 & 6.58e-6 & 1.43e-5 & 63.0 & 0.67\\\cline{2-11}

   &   5\%   &   $(40\%,5.76)$  &  pdct & 8.98e-6 & 3.71e-5 & 540.0 & 1.40e-5 & 5.08e-5 & 410.0 & 0.76\\\cline{4-11}

   &      &     &  pfft & 1.35e-5 & 5.30e-5 & 448.0 & 1.16e-5 & 4.38e-5 & 347.0 & 0.77\\\cline{4-11}

   &      &     &  pwht & 9.14e-6 & 3.75e-5 & 535.0 & 1.41e-5 & 4.92e-5 & 407.0 & 0.76\\\cline{3-11}

   &      &   $(60\%,8.64)$  &  pdct & 7.32e-6 & 3.32e-5 & 240.0 & 9.87e-6 & 3.38e-5 & 183.0 & 0.76\\\cline{4-11}

   &      &     &  pfft & 8.58e-6 & 3.50e-5 & 222.0 & 1.02e-5 & 3.43e-5 & 170.0 & 0.77\\\cline{4-11}

   &      &     &  pwht & 3.60e-5 & 5.48e-5 & 251.0 & 7.68e-6 & 2.67e-5 & 188.0 & 0.75\\\cline{3-11}

   &      &   $(80\%,11.52)$  &  pdct & 4.63e-6 & 1.31e-5 & 121.0 & 4.60e-6 & 1.86e-5 & 85.0 & 0.70\\\cline{4-11}

   &      &     &  pfft & 6.96e-6 & 2.84e-5 & 109.0 & 4.27e-6 & 1.82e-5 & 77.0 & 0.71\\\cline{4-11}

   &      &     &  pwht & 3.62e-6 & 1.15e-5 & 121.0 & 4.45e-6 & 1.87e-5 & 85.0 & 0.70\\\cline{2-11}

   &   10\%   &   $(40\%,3.35)$  &  pdct & 7.05e-2 & 2.31e-1 & \mc{1}{|c||}{---} & 2.74e-2 & 9.34e-2 & \mc{1}{|c||}{---} & ---\\\cline{4-11}

   &      &     &  pfft & 1.10e-5 & 4.21e-5 & 967.0 & 1.29e-5 & 4.45e-5 & 704.0 & 0.73\\\cline{4-11}

   &      &     &  pwht & 6.75e-2 & 2.19e-1 & \mc{1}{|c||}{---} & 2.43e-2 & 8.20e-2 & \mc{1}{|c||}{---} & ---\\\cline{3-11}

   &      &   $(60\%,5.02)$  &  pdct & 7.33e-6 & 3.27e-5 & 399.0 & 7.76e-6 & 2.77e-5 & 301.0 & 0.75\\\cline{4-11}

   &      &     &  pfft & 9.73e-6 & 3.59e-5 & 353.0 & 7.65e-6 & 2.73e-5 & 268.0 & 0.76\\\cline{4-11}

   &      &     &  pwht & 8.36e-6 & 3.24e-5 & 397.0 & 7.56e-6 & 2.72e-5 & 299.0 & 0.75\\\cline{3-11}

   &      &   $(80\%,6.70)$  &  pdct & 8.13e-6 & 2.03e-5 & 186.0 & 6.94e-6 & 2.25e-5 & 133.0 & 0.72\\\cline{4-11}

   &      &     &  pfft & 8.63e-6 & 3.00e-5 & 172.0 & 6.83e-6 & 2.02e-5 & 122.0 & 0.71\\\cline{4-11}

   &      &     &  pwht & 8.67e-6 & 2.43e-5 & 185.0 & 7.39e-6 & 1.89e-5 & 133.0 & 0.72\\\cline{1-11}

$15$   &   1\%   &   $(40\%,10.23)$  &  pdct & 1.76e-5 & 5.77e-5 & 406.0 & 1.47e-5 & 5.32e-5 & 310.0 & 0.76\\\cline{4-11}

   &      &     &  pfft & 2.35e-5 & 6.64e-5 & 374.0 & 1.55e-5 & 5.51e-5 & 279.0 & 0.75\\\cline{4-11}

   &      &     &  pwht & 1.59e-5 & 5.41e-5 & 401.0 & 1.51e-5 & 5.54e-5 & 306.0 & 0.76\\\cline{3-11}

   &      &   $(60\%,15.35)$  &  pdct & 2.96e-5 & 5.79e-5 & 225.0 & 1.48e-5 & 3.83e-5 & 160.0 & 0.71\\\cline{4-11}

   &      &     &  pfft & 9.59e-6 & 2.73e-5 & 188.0 & 9.38e-6 & 3.57e-5 & 135.0 & 0.72\\\cline{4-11}

   &      &     &  pwht & 2.76e-5 & 5.05e-5 & 238.0 & 1.40e-5 & 3.43e-5 & 169.0 & 0.71\\\cline{3-11}

   &      &   $(80\%,20.47)$  &  pdct & 1.58e-5 & 2.77e-5 & 123.0 & 8.52e-6 & 1.32e-5 & 81.0 & 0.66\\\cline{4-11}

   &      &     &  pfft & 9.77e-6 & 1.36e-5 & 94.0 & 8.31e-6 & 1.74e-5 & 54.0 & 0.57\\\cline{4-11}

   &      &     &  pwht & 1.49e-5 & 2.36e-5 & 117.0 & 1.23e-5 & 2.68e-5 & 76.0 & 0.65\\\cline{2-11}

   &   5\%   &   $(40\%,5.06)$  &  pdct & 2.10e-5 & 7.95e-5 & 674.0 & 1.34e-5 & 5.11e-5 & 507.0 & 0.75\\\cline{4-11}

   &      &     &  pfft & 1.30e-5 & 5.44e-5 & 546.0 & 1.68e-5 & 5.96e-5 & 413.0 & 0.76\\\cline{4-11}

   &      &     &  pwht & 2.07e-5 & 7.39e-5 & 674.0 & 1.32e-5 & 5.13e-5 & 506.0 & 0.75\\\cline{3-11}

   &      &   $(60\%,7.59)$  &  pdct & 7.78e-6 & 3.51e-5 & 280.0 & 1.04e-5 & 3.61e-5 & 209.0 & 0.75\\\cline{4-11}

   &      &     &  pfft & 9.38e-6 & 3.94e-5 & 254.0 & 1.12e-5 & 3.63e-5 & 191.0 & 0.75\\\cline{4-11}

   &      &     &  pwht & 6.72e-6 & 3.39e-5 & 283.0 & 1.03e-5 & 3.73e-5 & 211.0 & 0.75\\\cline{3-11}

   &      &   $(80\%,10.12)$  &  pdct & 5.39e-6 & 1.48e-5 & 135.0 & 5.15e-6 & 1.96e-5 & 94.0 & 0.70\\\cline{4-11}

   &      &     &  pfft & 7.64e-6 & 2.68e-5 & 120.0 & 5.61e-6 & 1.83e-5 & 83.0 & 0.69\\\cline{4-11}

   &      &     &  pwht & 6.62e-6 & 2.03e-5 & 134.0 & 4.98e-6 & 2.14e-5 & 93.0 & 0.69\\\cline{2-11}

   &   10\%   &   $(40\%,3.10)$  &  pdct & 1.02e-1 & 3.52e-1 & \mc{1}{|c||}{---} & 6.25e-2 & 2.27e-1 & \mc{1}{|c||}{---} & ---\\\cline{4-11}

   &      &     &  pfft & 2.46e-2 & 7.71e-2 & \mc{1}{|c||}{---} & 1.43e-5 & 5.13e-5 & 880.0 & ---\\\cline{4-11}

   &      &     &  pwht & 1.00e-1 & 3.50e-1 & \mc{1}{|c||}{---} & 6.03e-2 & 2.23e-1 & \mc{1}{|c||}{---} & ---\\\cline{3-11}

   &      &   $(60\%,4.65)$  &  pdct & 7.79e-6 & 3.35e-5 & 452.0 & 8.05e-6 & 2.76e-5 & 335.0 & 0.74\\\cline{4-11}

   &      &     &  pfft & 9.62e-6 & 3.85e-5 & 395.0 & 8.35e-6 & 3.03e-5 & 296.0 & 0.75\\\cline{4-11}

   &      &     &  pwht & 7.97e-6 & 3.40e-5 & 455.0 & 7.76e-6 & 2.85e-5 & 337.0 & 0.74\\\cline{3-11}

   &      &   $(80\%,6.20)$  &  pdct & 8.61e-6 & 2.25e-5 & 203.0 & 7.53e-6 & 1.93e-5 & 144.0 & 0.71\\\cline{4-11}

   &      &     &  pfft & 9.44e-6 & 3.26e-5 & 185.0 & 7.78e-6 & 2.65e-5 & 129.0 & 0.70\\\cline{4-11}

   &      &     &  pwht & 9.02e-6 & 2.61e-5 & 202.0 & 8.06e-6 & 2.60e-5 & 143.0 & 0.71\\\cline{1-11}

$20$   &   1\%   &   $(40\%,8.22)$  &  pdct & 2.14e-5 & 5.94e-5 & 503.0 & 1.91e-5 & 6.27e-5 & 375.0 & 0.75\\\cline{4-11}

   &      &     &  pfft & 1.80e-5 & 6.55e-5 & 433.0 & 1.85e-5 & 6.98e-5 & 328.0 & 0.76\\\cline{4-11}

   &      &     &  pwht & 1.67e-5 & 5.88e-5 & 496.0 & 1.70e-5 & 6.27e-5 & 372.0 & 0.75\\\cline{3-11}

   &      &   $(60\%,12.33)$  &  pdct & 2.62e-5 & 6.27e-5 & 258.0 & 1.35e-5 & 4.07e-5 & 182.0 & 0.71\\\cline{4-11}

   &      &     &  pfft & 2.44e-5 & 5.63e-5 & 222.0 & 1.00e-5 & 3.75e-5 & 159.0 & 0.72\\\cline{4-11}

   &      &     &  pwht & 2.61e-5 & 5.51e-5 & 260.0 & 2.04e-5 & 5.05e-5 & 180.0 & 0.69\\\cline{3-11}

   &      &   $(80\%,16.43)$  &  pdct & 1.36e-5 & 3.26e-5 & 126.0 & 8.74e-6 & 2.52e-5 & 81.0 & 0.64\\\cline{4-11}

   &      &     &  pfft & 1.04e-5 & 2.38e-5 & 98.0 & 5.29e-6 & 2.18e-5 & 56.0 & 0.57\\\cline{4-11}

   &      &     &  pwht & 1.41e-5 & 3.16e-5 & 116.0 & 5.37e-6 & 2.23e-5 & 75.0 & 0.65\\\cline{2-11}

   &   5\%   &   $(40\%,4.51)$  &  pdct & 1.90e-5 & 7.53e-5 & 835.0 & 1.70e-5 & 6.54e-5 & 615.0 & 0.74\\\cline{4-11}

   &      &     &  pfft & 1.25e-5 & 5.42e-5 & 654.0 & 1.74e-5 & 6.67e-5 & 488.0 & 0.75\\\cline{4-11}

   &      &     &  pwht & 1.86e-5 & 7.64e-5 & 830.0 & 1.73e-5 & 6.55e-5 & 612.0 & 0.74\\\cline{3-11}

   &      &   $(60\%,6.77)$  &  pdct & 7.43e-6 & 3.62e-5 & 326.0 & 1.06e-5 & 4.26e-5 & 239.0 & 0.73\\\cline{4-11}

   &      &     &  pfft & 9.77e-6 & 4.27e-5 & 291.0 & 1.15e-5 & 3.87e-5 & 215.0 & 0.74\\\cline{4-11}

   &      &     &  pwht & 7.75e-6 & 3.68e-5 & 326.0 & 1.09e-5 & 4.34e-5 & 239.0 & 0.73\\\cline{3-11}

   &      &   $(80\%,9.02)$  &  pdct & 7.37e-6 & 2.65e-5 & 147.0 & 5.48e-6 & 2.25e-5 & 102.0 & 0.69\\\cline{4-11}

   &      &     &  pfft & 7.63e-6 & 3.67e-5 & 132.0 & 5.28e-6 & 2.52e-5 & 89.0 & 0.67\\\cline{4-11}

   &      &     &  pwht & 7.76e-6 & 3.13e-5 & 147.0 & 5.25e-6 & 2.37e-5 & 102.0 & 0.69\\\cline{2-11}

   &   10\%   &   $(40\%,2.88)$  &  pdct & 1.32e-1 & 4.68e-1 & \mc{1}{|c||}{---} & 9.38e-2 & 3.55e-1 & \mc{1}{|c||}{---} & ---\\\cline{4-11}

   &      &     &  pfft & 5.97e-2 & 1.96e-1 & \mc{1}{|c||}{---} & 1.20e-2 & 4.18e-2 & \mc{1}{|c||}{---} & ---\\\cline{4-11}

   &      &     &  pwht & 1.32e-1 & 4.65e-1 & \mc{1}{|c||}{---} & 9.32e-2 & 3.51e-1 & \mc{1}{|c||}{---} & ---\\\cline{3-11}

   &      &   $(60\%,4.33)$  &  pdct & 6.99e-6 & 3.16e-5 & 517.0 & 1.20e-5 & 4.24e-5 & 376.0 & 0.73\\\cline{4-11}

   &      &     &  pfft & 9.84e-6 & 4.06e-5 & 441.0 & 8.81e-6 & 3.23e-5 & 326.0 & 0.74\\\cline{4-11}

   &      &     &  pwht & 7.16e-6 & 3.22e-5 & 512.0 & 1.25e-5 & 4.18e-5 & 373.0 & 0.73\\\cline{3-11}

   &      &   $(80\%,5.77)$  &  pdct & 9.26e-6 & 2.73e-5 & 219.0 & 8.39e-6 & 2.35e-5 & 154.0 & 0.70\\\cline{4-11}

   &      &     &  pfft & 9.77e-6 & 3.32e-5 & 200.0 & 8.07e-6 & 2.81e-5 & 138.0 & 0.69\\\cline{4-11}

   &      &     &  pwht & 9.13e-6 & 3.38e-5 & 220.0 & 8.17e-6 & 2.23e-5 & 155.0 & 0.70\\\cline{1-11}
